Global-Order GFlowNets

Order-Preserving (OP) GFlowNets have demonstrated remarkable success in tackling complex multi-objective (MOO) black-box optimization problems using stochastic optimization techniques. Specifically, they can be trained online to efficiently sample diverse candidates near the Pareto front. A key advantage of OP GFlowNets is their ability to impose a local order on training samples based on Pareto dominance, eliminating the need for scalarization - a common requirement in other approaches like Preference-Conditional GFlowNets. However, we identify an important limitation of OP GFlowNets: imposing a local order on training samples can lead to conflicting optimization objectives. To address this issue, we introduce Global-Order GFlowNets, which transform the local order into a global one, thereby resolving these conflicts. Our experimental evaluations on various benchmarks demonstrate the efficacy and promise of our proposed method.

==> imgs/qm9/dominance_results.txt <==
mxmnet-logP
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
Loading qm9/PC/replay_False/mxmnet-logP
PC(^): 1.3844, IGD(v): 0.3334, IGD+(v): 0.3334, Hausdorff(v): 0.1027, R2(v): 62.4716
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
Loading qm9/OP-GFNs_50000/replay_True/mxmnet-logP
/speech/dbwork/mul/spielwiese3/students/depastol/gflownet_moo/src/generate_results_qm9.py:51: UserWarning: Creating legend with loc="best" can be slow with large amounts of data.
  plt.savefig(path + "results.png")
PC(^): 1.552, IGD(v): 0.3154, IGD+(v): 0.3154, Hausdorff(v): 0.7114, R2(v): 44.863
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
Loading qm9/check/replay_True/mxmnet-logP
PC(^): 1.3654, IGD(v): 0.2875, IGD+(v): 0.2875, Hausdorff(v): 1.0966, R2(v): 8.7048
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
Loading qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
PC(^): 1.7495, IGD(v): 0.2943, IGD+(v): 0.2943, Hausdorff(v): 0.8811, R2(v): 26.1104
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/mxmnet-logP/final': 0, 'qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final': 7, 'qm9/check/replay_True/mxmnet-logP/final': 2, 'qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final': 12}
mxmnet-sa
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
Loading qm9/PC/replay_False/mxmnet-sa
PC(^): 0.9503, IGD(v): 0.3261, IGD+(v): 0.3261, Hausdorff(v): 0.3329, R2(v): 66.2496
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
Loading qm9/OP-GFNs_50000/replay_True/mxmnet-sa
PC(^): 1.3863, IGD(v): 0.3891, IGD+(v): 0.3891, Hausdorff(v): 0.7722, R2(v): 33.3186
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
Loading qm9/check/replay_True/mxmnet-sa
PC(^): 1.5596, IGD(v): 0.3137, IGD+(v): 0.3137, Hausdorff(v): 0.6856, R2(v): 37.2287
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
Loading qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
PC(^): 1.6675, IGD(v): 0.3243, IGD+(v): 0.3243, Hausdorff(v): 0.2362, R2(v): 32.7932
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/mxmnet-sa/final': 0, 'qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final': 1, 'qm9/check/replay_True/mxmnet-sa/final': 6, 'qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final': 3}
mxmnet-mw
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
Loading qm9/PC/replay_False/mxmnet-mw
PC(^): 0.9557, IGD(v): 0.3489, IGD+(v): 0.3489, Hausdorff(v): 0.0929, R2(v): 32.1982
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
Loading qm9/OP-GFNs_50000/replay_True/mxmnet-mw
PC(^): 0.8676, IGD(v): 0.3156, IGD+(v): 0.3156, Hausdorff(v): 0.9526, R2(v): 19.6366
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
Loading qm9/check/replay_True/mxmnet-mw
/speech/dbwork/mul/spielwiese3/students/depastol/gflownet_moo/src/generate_results_qm9.py:51: UserWarning: Creating legend with loc="best" can be slow with large amounts of data.
  plt.savefig(path + "results.png")
PC(^): 0.8223, IGD(v): 0.2691, IGD+(v): 0.2691, Hausdorff(v): 0.4184, R2(v): 27.3663
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
Loading qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
PC(^): 0.5623, IGD(v): 0.5003, IGD+(v): 0.5003, Hausdorff(v): 1.0899, R2(v): 25.009
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/mxmnet-mw/final': 3, 'qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final': 3, 'qm9/check/replay_True/mxmnet-mw/final': 5, 'qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final': 3}
logP-sa
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
Loading qm9/PC/replay_False/logP-sa
PC(^): 1.8185, IGD(v): 0.2304, IGD+(v): 0.2304, Hausdorff(v): 0.4094, R2(v): 51.7373
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
Loading qm9/OP-GFNs_50000/replay_True/logP-sa
PC(^): 1.6326, IGD(v): 0.2169, IGD+(v): 0.2169, Hausdorff(v): 0.8208, R2(v): 8.3344
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
Loading qm9/check/replay_True/logP-sa
PC(^): 1.4942, IGD(v): 0.2459, IGD+(v): 0.2459, Hausdorff(v): 1.0997, R2(v): 8.8246
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
Loading qm9/CheapGlobalRanking_30000/replay_True/logP-sa
PC(^): 1.0397, IGD(v): 0.4082, IGD+(v): 0.4082, Hausdorff(v): 0.4412, R2(v): 3.5446
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/logP-sa/final': 0, 'qm9/OP-GFNs_50000/replay_True/logP-sa/final': 1, 'qm9/check/replay_True/logP-sa/final': 0, 'qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final': 8}
logP-mw
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
Loading qm9/PC/replay_False/logP-mw
PC(^): 1.9792, IGD(v): 0.135, IGD+(v): 0.135, Hausdorff(v): 0.772, R2(v): 35.1789
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
Loading qm9/OP-GFNs_50000/replay_True/logP-mw
PC(^): 1.7329, IGD(v): 0.2221, IGD+(v): 0.2221, Hausdorff(v): 0.9892, R2(v): 1.4276
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
Loading qm9/check/replay_True/logP-mw
PC(^): 1.8892, IGD(v): 0.2011, IGD+(v): 0.2011, Hausdorff(v): 0.7175, R2(v): 1.6588
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
Loading qm9/CheapGlobalRanking_30000/replay_True/logP-mw
PC(^): 1.8344, IGD(v): 0.1254, IGD+(v): 0.1254, Hausdorff(v): 0.989, R2(v): 0.6189
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/logP-mw/final': 2, 'qm9/OP-GFNs_50000/replay_True/logP-mw/final': 5, 'qm9/check/replay_True/logP-mw/final': 1, 'qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final': 3}
sa-mw
qm9/PC/
qm9/PC/replay_False
qm9/PC/replay_False/mxmnet-sa
qm9/PC/replay_False/mxmnet-sa/final
qm9/PC/replay_False/mxmnet-sa/train
qm9/PC/replay_False/sa-mw
qm9/PC/replay_False/sa-mw/final
Loading qm9/PC/replay_False/sa-mw
PC(^): 1.7502, IGD(v): 0.1702, IGD+(v): 0.1702, Hausdorff(v): 0.3552, R2(v): 51.6368
qm9/PC/replay_False/sa-mw/train
qm9/PC/replay_False/mxmnet-logP
qm9/PC/replay_False/mxmnet-logP/final
qm9/PC/replay_False/mxmnet-logP/train
qm9/PC/replay_False/logP-sa
qm9/PC/replay_False/logP-sa/final
qm9/PC/replay_False/logP-sa/train
qm9/PC/replay_False/mxmnet-mw
qm9/PC/replay_False/mxmnet-mw/final
qm9/PC/replay_False/mxmnet-mw/train
qm9/PC/replay_False/logP-mw
qm9/PC/replay_False/logP-mw/final
qm9/PC/replay_False/logP-mw/train
qm9/OP-GFNs_50000
qm9/OP-GFNs_50000/replay_True
qm9/OP-GFNs_50000/replay_True/mxmnet-sa
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/final
qm9/OP-GFNs_50000/replay_True/mxmnet-sa/train
qm9/OP-GFNs_50000/replay_True/sa-mw
qm9/OP-GFNs_50000/replay_True/sa-mw/final
Loading qm9/OP-GFNs_50000/replay_True/sa-mw
PC(^): 1.0986, IGD(v): 0.3221, IGD+(v): 0.3221, Hausdorff(v): 0.8272, R2(v): 0.0077
qm9/OP-GFNs_50000/replay_True/sa-mw/train
qm9/OP-GFNs_50000/replay_True/mxmnet-logP
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/final
qm9/OP-GFNs_50000/replay_True/mxmnet-logP/train
qm9/OP-GFNs_50000/replay_True/logP-sa
qm9/OP-GFNs_50000/replay_True/logP-sa/final
qm9/OP-GFNs_50000/replay_True/logP-sa/train
qm9/OP-GFNs_50000/replay_True/mxmnet-mw
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/final
qm9/OP-GFNs_50000/replay_True/mxmnet-mw/train
qm9/OP-GFNs_50000/replay_True/logP-mw
qm9/OP-GFNs_50000/replay_True/logP-mw/final
qm9/OP-GFNs_50000/replay_True/logP-mw/train
qm9/check/replay_True/
qm9/check/replay_True/mxmnet-sa
qm9/check/replay_True/mxmnet-sa/final
qm9/check/replay_True/mxmnet-sa/train
qm9/check/replay_True/sa-mw
qm9/check/replay_True/sa-mw/final
Loading qm9/check/replay_True/sa-mw
PC(^): 1.8892, IGD(v): 0.1765, IGD+(v): 0.1765, Hausdorff(v): 1.0165, R2(v): 6.6048
qm9/check/replay_True/sa-mw/train
qm9/check/replay_True/mxmnet-logP
qm9/check/replay_True/mxmnet-logP/final
qm9/check/replay_True/mxmnet-logP/train
qm9/check/replay_True/logP-sa
qm9/check/replay_True/logP-sa/final
qm9/check/replay_True/logP-sa/train
qm9/check/replay_True/mxmnet-mw
qm9/check/replay_True/mxmnet-mw/final
qm9/check/replay_True/mxmnet-mw/train
qm9/check/replay_True/logP-mw
qm9/check/replay_True/logP-mw/final
qm9/check/replay_True/logP-mw/train
qm9/CheapGlobalRanking_30000
qm9/CheapGlobalRanking_30000/replay_True
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-sa/train
qm9/CheapGlobalRanking_30000/replay_True/sa-mw
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final
Loading qm9/CheapGlobalRanking_30000/replay_True/sa-mw
PC(^): 1.5596, IGD(v): 0.202, IGD+(v): 0.202, Hausdorff(v): 0.9844, R2(v): 7.0403
qm9/CheapGlobalRanking_30000/replay_True/sa-mw/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-logP/train
qm9/CheapGlobalRanking_30000/replay_True/logP-sa
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/final
qm9/CheapGlobalRanking_30000/replay_True/logP-sa/train
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/final
qm9/CheapGlobalRanking_30000/replay_True/mxmnet-mw/train
qm9/CheapGlobalRanking_30000/replay_True/logP-mw
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/final
qm9/CheapGlobalRanking_30000/replay_True/logP-mw/train
{'qm9/PC/replay_False/sa-mw/final': 0, 'qm9/OP-GFNs_50000/replay_True/sa-mw/final': 1, 'qm9/check/replay_True/sa-mw/final': 0, 'qm9/CheapGlobalRanking_30000/replay_True/sa-mw/final': 3}
